Dirac cone in iron-based high Tc superconductors

The band structure of iron-based superconductors gives rise to yet another scenario for the appearance of Dirac fermions. A viewpoint on "Observation of Dirac cone electronic dispersion in BaFe2As2" (Richard et.al., PRL 104, 137001 (2010)).

==> 00README.XXX.txt <==
Phys_view_FeAs_v1.dvi keepcomments
